Provably Bounding Neural Network Preimages

Most work on the formal verification of neural networks has focused on bounding the set of outputs that correspond to a given set of inputs (for example, bounded perturbations of a nominal input). However, many use cases of neural network verification require solving the inverse problem, or over-approximating the set of inputs that lead to certain outputs. We present the INVPROP algorithm for verifying properties over the preimage of a linearly constrained output set, which can be combined with branch-and-bound to increase precision. Contrary to other approaches, our efficient algorithm is GPU-accelerated and does not require a linear programming solver. We demonstrate our algorithm for identifying safe control regions for a dynamical system via backward reachability analysis, verifying adversarial robustness, and detecting out-of-distribution inputs to a neural network. Our results show that in certain settings, we find over-approximations over 2500x tighter than prior work while being 2.5x faster. By strengthening robustness verification with output constraints, we consistently verify more properties than the previous state-of-the-art on multiple benchmarks, including a large model with 167k neurons in VNN-COMP 2023. Our algorithm has been incorporated into the $\alpha,\!\beta$-CROWN verifier, available at https://abcrown.org.

==> icml2023/assets/bp_10.dat <==
iteration AR interm  
0 8849.522123893805 84.23008728027344
1 7911.486725663717 84.10914611816406
2 7873.026548672567 84.10914611816406
3 7762.29203539823 81.74263763427734
4 7103.716814159292 80.46113586425781
5 6084.141592920354 76.69063568115234
6 4193.690265486725 71.31580352783203
7 2901.29203539823 69.76939392089844
8 2134.0884955752213 61.83726119995117
9 1164.0884955752213 61.80887222290039
10 1160.9557522123894 55.86589050292969
11 1160.9557522123894 50.89167404174805
12 1105.212389380531 50.76360321044922
13 1101.6902654867256 45.8094596862793
14 1003.3893805309734 40.77382278442383
15 976.6637168141593 36.01355743408203
16 599.4424778761062 32.40614318847656
17 425.0619469026549 31.941984176635742
18 391.27433628318585 30.531795501708984
19 298.46902654867256 29.70537567138672
20 288.69026548672565 29.000062942504883
21 279.4867256637168 26.883907318115234
22 271.65486725663715 25.425628662109375
23 220.68141592920355 24.981399536132812
24 206.42477876106196 22.757266998291016
25 193.2566371681416 20.858423233032227
26 153.2212389380531 18.7363224029541
27 129.69911504424778 17.88178825378418
28 112.71681415929204 17.023624420166016
29 36.7787610619469 15.04926872253418
30 19.690265486725664 8.591085433959961
31 17.530973451327434 6.820309638977051
32 14.84070796460177 6.080219268798828
33 10.43362831858407 5.079156398773193
34 7.814159292035399 4.169248104095459
35 6.991150442477876 3.759716033935547
36 6.123893805309734 3.363224983215332
37 5.274336283185841 2.8400139808654785
38 4.097345132743363 2.3994433879852295
39 2.690265486725664 2.116607427597046
40 2.353982300884956 1.7517225742340088
41 2.274336283185841 1.5764309167861938
42 2.15929203539823 1.4891453981399536
43 2.106194690265487 1.4088945388793945
44 2.079646017699115 1.3514697551727295
45 2.0442477876106193 1.308721899986267
46 2.0442477876106193 1.276831030845642
47 2.0088495575221237 1.2279157638549805
48 1.9292035398230087 1.1703625917434692
49 1.7787610619469028 1.1075853109359741
50 1.7699115044247788 1.045985460281372
51 1.7699115044247788 0.9948927164077759
52 1.752212389380531 0.95729660987854
53 1.7256637168141593 0.9325374364852905
54 1.7079646017699115 0.907778263092041
55 1.6460176991150441 0.8859736323356628
56 1.6371681415929205 0.8562620282173157
57 1.6371681415929205 0.8240877389907837
58 1.6283185840707965 0.8002009391784668
59 1.6194690265486726 0.7729662656784058
60 1.6194690265486726 0.7729662656784058

